A rare case of FR I interaction with a hot X-ray bridge in the A2384 galaxy cluster

Clusters of varying mass ratios can merge and the process significantly disturbs the cluster environments and alters their global properties. Active radio galaxies are another phenomenon that can also affect cluster environments. Radio jets can interact with the intra-cluster medium (ICM) and locally affect its properties. Abell~2384 (hereafter A2384) is a unique system that has a dense, hot X-ray filament or bridge connecting the two unequal mass clusters A2384(N) and A2384(S). The analysis of its morphology suggests that A2384 is a post-merger system where A2384(S) has already interacted with the A2384(N), and as a result hot gas has been stripped over a ~ 1 Mpc region between the two bodies. We have obtained its 325 MHz GMRT data, and we detected a peculiar FR I type radio galaxy which is a part of the A2384(S). One of its radio lobes interacts with the hot X-ray bridge and pushes the hot gas in the opposite direction. This results in displacement in the bridge close to A2384(S). Based on Chandra and XMM-Newton X-ray observations, we notice a temperature and entropy enhancement at the radio lobe-X-ray plasma interaction site, which further suggests that the radio lobe is changing thermal plasma properties. We have also studied the radio properties of the FR I radio galaxy, and found that the size and radio luminosity of the interacting north lobe of the FR I galaxy are lower than those of the accompanying south lobe.

==> Radio_halos_positions.txt <==
1 	ACO 426 	Perseus cluster 	ClG 	03 19 47.2 	+41 30 47 	  	  	  	  	  	~ 	1848 	1
2 	ACO 1367 	A1367 	ClG 	11 44 44.6 	+19 41 59 	  	  	  	  	  	~ 	963 	1
3 	ACO 1656 	Coma cluster 	ClG 	12 59 48.7 	+27 58 50 	  	  	  	  	  	~ 	4024 	2
4 	NAME Oph  	Ophiuchus cluster 	ClG 	17 12 24.7 	-23 21 01 	  	  	  	  	  	~ 	229 	0
5 	ACO 4038 	A4038 	ClG 	23 47 31.1 	-28 12 10 	  	  	  	  	  	~ 	303 	3
6 	ACO 1314 	A1314 	ClG 	11 34 48.7 	+49 02 25 	  	  	  	  	  	~ 	191 	1
7 	ACO 548 	A548 	ClG 	05 47 01.7 	-25 36 59 	  	  	  	  	  	B8 	193 	2
8 	ACO 168 	A168 	ClG 	01 15 09.8 	+00 14 51 	  	  	  	  	  	~ 	305 	2
9 	ACO 3376 	A3376 	ClG 	06 01 42.1521 	-39 59 06.227 	  	  	  	  	  	~ 	256 	0
10 	ACO 1213 	A1213 	ClG 	11 16 29.1 	+29 15 37 	  	  	  	  	  	~ 	143 	0
11 	ACO 3562 	A3562 	ClG 	13 33 31.8 	-31 40 23 	  	  	  	  	  	~ 	273 	1
12 	ACO 754 	A754 	ClG 	09 08 50.1 	-09 38 12 	  	  	  	  	  	~ 	621 	1
13 	ACO 85 	        A85 	ClG 	00 41 37.8 	-09 20 33 	  	  	  	  	  	~ 	752 	0
14 	ACO 2626 	A2626 	ClG 	23 36 31.0 	+21 09 36 	  	  	  	  	  	~ 	199 	0
15 	ACO 3667 	A3667 	ClG 	20 12 33.68 	-56 50 26.3 	  	  	  	  	  	~ 	548 	1
16 	ACO 2319 	A2319 	ClG 	19 20 45.3 	+43 57 43 	  	  	  	  	  	~ 	401 	1
17 	ACO 133 	A133 	ClG 	01 02 39.0 	-21 57 15 	  	  	  	  	  	~ 	321 	1
18 	ACO 2256 	A2256 	ClG 	17 03 43.5 	+78 43 03 	  	  	  	  	  	~ 	813 	1
19 	ACO 1795 	A1795 	ClG 	13 49 00.5 	+26 35 07 	  	  	  	  	  	~ 	1119 	0
20 	ACO 399 	A399 	ClG 	02 57 56.4 	+13 00 59 	  	  	  	  	  	~ 	328 	0
21 	ACO 2065 	A2065 	ClG 	15 22 42.6 	+27 43 21 	  	  	  	  	  	~ 	330 	0
22 	ACO 401 	A401 	ClG 	02 58 56.9 	+13 34 56 	  	  	  	  	  	~ 	500 	0
23 	ACO 2067 	A2067 	ClG 	15 23 14 	+30 54.4 	  	  	  	  	  	~ 	96 	1
24 	ACO 2029 	A2029 	ClG 	15 10 58.7 	+05 45 42 	  	  	  	  	  	~ 	822 	0
25 	ACO 2061 	A2061 	ClG 	15 21 20.58 	+30 40 15.3 	  	  	  	  	  	~ 	153 	1
26 	ACO 2255 	A2255 	ClG 	17 12 50.04 	+64 03 10.6 	  	  	  	  	  	~ 	483 	0
27 	ACO 478 	A478 	ClG 	04 13 20.7 	+10 28 35 	  	  	  	  	  	~ 	454 	0
28 	ACO 2142 	A2142 	ClG 	15 58 20.00 	+27 14 00.3 	  	  	  	  	  	~ 	641 	0
29 	ACO 725 	A725 	ClG 	09 01 11.0 	+62 36 12 	  	  	  	  	  	~ 	21 	0
30 	ACO 3365 	A3365 	ClG 	05 48 12 	-21 56.1 	  	  	  	  	  	~ 	30 	0
31 	ACO 13 	        A13 	ClG 	00 13 38.5 	-19 30 19 	  	  	  	  	  	~ 	91 	1
32 	ACO 610 	A610 	ClG 	07 59 16.02 	+27 08 57.7 	  	  	  	  	  	~ 	42 	0
33 	ACO 2048 	A2048 	ClG 	15 15 16.52 	+04 22 46.5 	  	  	  	  	  	~ 	91 	0
34 	ACO 523 	A523 	ClG 	04 59 01 	+08 46.5 	  	  	  	  	  	~ 	35 	0
35 	ACO 2798 	A2798 	ClG 	00 37 32.80 	-28 32 00.5 	  	  	  	  	  	~ 	28 	0
36 	ACO 2751 	A2751 	ClG 	00 16 13.93 	-31 23 18.6 	  	  	  	  	  	~ 	20 	1
37 	EM* AS 84 	AS0084 	Em* 	04 42 53.7378734386 	+46 38 34.164544512 	  	12.64 	11.80 	  	  	OB- 	9 	0
38 	ACO 2443 	A2443 	ClG 	22 26 09.5017 	+17 22 35.964 	  	  	  	  	  	~ 	72 	0
39 	ACO 2811 	A2811 	ClG 	00 42 08.82 	-28 32 08.8 	  	  	  	  	  	~ 	52 	0
40 	ACO 2034 	A2034 	ClG 	15 10 10.80 	+33 30 21.6 	  	  	  	  	  	~ 	164 	1
41 	ACO 2721 	A2721 	ClG 	00 06 14.5 	-34 42 51 	  	  	  	  	  	~ 	81 	0
42 	ACO 2069 	A2069 	ClG 	15 23 57.9 	+29 53 26 	  	  	  	  	  	~ 	114 	0
43 	ACO 1664 	A1664 	ClG 	13 03 42.4 	-24 14 44 	  	  	  	  	  	~ 	104 	0
44 	ACO 1033 	A1033 	ClG 	10 31 33.7 	+35 04 34 	  	  	  	  	  	~ 	56 	0
45 	ACO 1132 	A1132 	ClG 	10 58 25.8 	+56 47 30 	  	  	  	  	  	~ 	92 	1
46 	ACO 1068 	A1068 	ClG 	10 40 47.1 	+39 57 19 	  	  	  	  	  	~ 	180 	0
47 	ACO 22 	        A22 	ClG 	00 20 34.8 	-25 41 51 	  	  	  	  	  	~ 	92 	0
48 	ACO 1413 	A1413 	ClG 	11 55 18.0 	+23 24 19 	  	  	  	  	  	~ 	369 	0
49 	ACO 3888 	A3888 	ClG 	22 34 23.0 	-37 43 29 	  	  	  	  	  	~ 	116 	1
50 	ACO 2204 	A2204 	ClG 	16 32 45.7 	+05 34 43 	  	  	  	  	  	~ 	381 	0
51 	ACO 545 	A545 	ClG 	05 32 24.4152 	-11 32 35.080 	  	  	  	  	  	~ 	84 	0
52 	ACO 1240 	A1240 	ClG 	11 23 32 	+43 06.5 	  	  	  	  	  	~ 	68 	0
53 	ACO 2294 	A2294 	ClG 	17 24 10.1 	+85 53 09 	  	  	  	  	  	~ 	53 	0
54 	ACO 907 	A907 	ClG 	09 58 21.84 	-11 03 47.5 	  	  	  	  	  	~ 	107 	0
55 	ACO 2218 	A2218 	ClG 	16 35 54.0 	+66 13 00 	  	  	  	  	  	~ 	769 	1
56 	ACO 2073 	A2073 	ClG 	15 25 41 	+28 24.5 	  	  	  	  	  	~ 	27 	0
57 	ACO 2693 	A2693 	ClG 	00 02 09 	-19 33.3 	  	  	  	  	  	~ 	3 	0
58 	ACO 2680 	A2680 	ClG 	23 56 28 	-21 02.3 	  	  	  	  	  	~ 	4 	0
59 	ACO 2345 	A2345 	ClG 	21 27 09.80 	-12 09 58.8 	  	  	  	  	  	~ 	106 	1
60 	ACO 1931 	A1931 	ClG 	14 31 59 	+44 15.8 	  	  	  	  	  	~ 	6 	0
61 	ACO 2254 	A 2254 	ClG 	17 17 45.90 	+19 40 22.8 	  	  	  	  	  	~ 	53 	0
62 	ACO 1612 	A1612 	ClG 	12 47 43.2 	-02 47 32 	  	  	  	  	  	~ 	24 	0
63 	ACO 1689 	A1689 	ClG 	13 11 26.4794 	-01 20 10.864 	  	  	  	  	  	~ 	990 	0
64 	ACO 115 	A115 	ClG 	00 55 59.5 	+26 19 14 	  	  	  	  	  	~ 	221 	1
65 	ACO 1451 	A1451 	ClG 	12 03 16.0 	-21 30 42 	  	  	  	  	  	~ 	32 	0
66 	ACO 2163 	A2163 	ClG 	16 15 34.1 	-06 07 26 	  	  	  	  	  	~ 	502 	0
67 	ACO 520 	A520 	ClG 	04 54 19.0 	+02 56 49 	  	  	  	  	  	~ 	364 	0
68 	ACO 910 	A910 	ClG 	10 03 07.9 	+67 09 27 	  	  	  	  	  	~ 	48 	0
69 	ACO 209 	A209 	ClG 	01 31 57.5 	-13 34 35 	  	  	  	  	  	~ 	234 	0
70 	ACO 773 	A773 	ClG 	09 17 51.3 	+51 43 20 	  	  	  	  	  	~ 	249 	0
71 	ACO 800 	A800 	ClG 	09 28 29 	+37 47.9 	  	  	  	  	  	~ 	13 	0
72 	ACO 2261 	A2261 	ClG 	17 22 28.3 	+32 09 13 	  	  	  	  	  	~ 	266 	0
73 	ACO 2667 	A2667 	ClG 	23 51 39.37 	-26 05 02.7 	  	  	  	  	  	~ 	141 	0
74 	ACO 1682 	A1682 	ClG 	13 06 49.7 	+46 32 59 	  	  	  	  	  	~ 	111 	1
75 	ACO 2219 	A2219 	ClG 	16 40 22.1 	+46 42 20 	  	  	  	  	  	~ 	303 	0
76 	ACO 141 	A141 	ClG 	01 05 30.2342 	-24 39 17.430 	  	  	  	  	  	~ 	63 	0
77 	ACO 2146 	A2146 	ClG 	15 56 04.7 	+66 20 24 	  	  	  	  	  	~ 	131 	0
78 	ACO 746 	A746 	ClG 	09 09 34.7638 	+51 32 56.134 	  	  	  	  	  	~ 	26 	0
79 	ACO 2390 	A2390 	ClG 	21 53 34.6 	+17 40 11 	  	  	  	  	  	~ 	601 	2
80 	ACO 33 	        A33 	ClG 	00 27 07 	-19 30.4 	  	  	  	  	  	~ 	10 	0
81 	ACO 521 	A521 	ClG 	04 54 08.6 	-10 14 39 	  	  	  	  	  	~ 	200 	0
82 	ACO 3444 	A3444 	ClG 	10 23 53.1540 	-27 15 07.840 	  	  	  	  	  	~ 	59 	0
83 	ACO 1835 	A1835 	ClG 	14 01 02.07 	+02 52 43.2 	  	  	  	  	  	~ 	598 	1
84 	ACO 1550 	A1550 	ClG 	12 28 53.6464 	+47 36 44.448 	  	  	  	  	  	~ 	30 	0
85 	ACO 1443 	A1443 	ClG 	12 01 18.2896 	+23 05 44.924 	  	  	  	  	  	~ 	25 	0
86 	ACO 697 	A697 	ClG 	08 42 57.6 	+36 21 45 	  	  	  	  	  	~ 	201 	0
87 	ClG 0657-56 	Bullet cluster 	ClG 	06 58 29.6 	-55 56 39 	  	  	  	  	  	~ 	754 	1
88 	ACO 781 	A781 	ClG 	09 20 25.4 	+30 30 07 	  	  	  	  	  	~ 	121 	0
89 	ZwCl 1856+6616 	PSZ1 G096.89+24.17 	ClG 	18 56 40.8886 	+66 22 40.463 	  	  	  	  	  	~ 	17 	0
90 	ACO 2552 	A2552 	ClG 	23 11 33.1 	+03 38 37 	  	  	  	  	  	~ 	56 	0
91 	ACO 2744 	A2744 	ClG 	00 14 20.03 	-30 23 17.8 	  	  	  	  	  	~ 	517 	0
92 	ACO 1300 	A1300 	ClG 	11 32 00.7 	-19 53 34 	  	  	  	  	  	~ 	120 	0
93 	ACO 1995 	A1995 	ClG 	14 52 55.0 	+58 02 59 	  	  	  	  	  	~ 	114 	0
94 	ACO 1351 	A1351 	ClG 	11 42 30.8 	+58 32 20 	  	  	  	  	  	~ 	59 	0
95 	ACO 851 	A851 	ClG 	09 42 56.6 	+46 59 22 	  	  	  	  	  	~ 	302 	0
96 	NAME Phoenix Cluster 	Phoenix cluster 	ClG 	23 44 40.9 	-42 41 54 	  	  	  	  	  	~ 	101 	0
Showing 1 to 96 of 96 entries
Previous1Next

    Equat.    Gal    SGal    Ecl

EM* AS 753

'2A 0335+096': 03 38 35.3 +09 57 54

'RXC J0225.1–2928': 02 25 08.6 -29 28 34


'CIZA J0649.3+1801': 06 49 22.8 +18 01 00


'CL 0217+70': 02 17 0 70 00 00


'RXC J1053.7+5452': 10 53 44.4 +54 52 21


'ZwCl 1742.1+3306':17 44 16.2753 +32 59 55.115


'PKS 0745–191': 


'ZwCl 0008.8+5215'


'CIZA J0107.7+5408': 


'WHL J143150.1+133205'

'A3411–3412': 

'RXC J1720.1+2637': 

'ZwCl 0634.1+4750'

'CIZA J2242.8+5301': 

'RXC J1504.1–0248': 

'PLCK G200.9–28.2'

'RXC J1514.9–1523': 

'[VRI2012] Toothbrush'

'RXC J1234.2+0947': 


'RX J2129.6+0005': 


Identifier not found in the database : EM* AS 780

'RXC J2351.0–1954': 


'ZwCl 1454.8+2233'

'PSZ1 G139.61+24.20': 


'PSZ1 G171.96–40.64': 

'ZwCl 2341.1+0000'

'A1758N': 

'A1758S': 

'ZwCl 1021.0+0426'

'RXC J1501.3+4220': 

'SPT-CL J0245-5302': 

'RXC J2003.5–2323': 

'WHL J091541.3+251206'

'PSZ1 G094.00+27.41': 


'PSZ1 G108.18–11.53': 

'MACS J0520.7–1328'

'RXC J1115.8+0129': 

'RBS 797': 

'MACS J1931.8–2634'

'MACS J0308.9+2645'



'RX J1532.9+3021': 


'MACS J1752.0+4440'

'ZwCl 1447.2+2619'

'ZwCl 0847.2+3617'

'MACS J0949.8+1708'

'PLCK G287.0+32.9'

'PLCKESZ G284.99–23.70': 


'RX J1720.2+3536': 


'GMBCG J357.91841–08.97978': 

'MACS J0416.1–2403'

'MACS J0159.8–0849'

'MACSJ0553.4–3342'

'PSZ1 G262.72–40.92': 


'MACS J0417.5–1154'

'MACS J2243.3–0935'

'MACS J0329.6–0211'

'RX J1347.5–1145': 


'ACT-CL J0014.9–0057': 

'CL 0016+16': 


'MACS J1149.5+2223'

'ACT-CL J0045.2–0152': 

'MACS J0717.5+3745'

'MACS J0025.4–1222'

'ACT-CL J0022.2–0036': 

'ACT-CL J0102–4915': 

'RXC J2351.0–1954': 


